Isogeometric multi-patch preconditioner for time-dependent electromagnetic problems

We build upon recent developments in high-order spline-based geometric methods for the three-dimensional initial boundary value problem of Maxwell's equations. Previous schemes were limited to single-patch geometries. To address the computational challenges associated with inverting mass matrices in multi-patch settings, we extend existing techniques for 0-forms mass and stiffness matrices to 1-forms mass matrices. Our approach leverages the tensor-product structure of spline spaces to construct a spectrally equivalent preconditioner for the 1-forms mass matrices. Specifically, we design an efficient preconditioner for single-patch domains that is robust with respect to both mesh size and spline degree. In the multi-patch case, this methodology is extended by integrating the single-patch preconditioner with an additive Schwarz approach, ensuring robustness and scalability with respect to the number of patches. We analyze the computational complexity of the proposed preconditioner and validate its robustness and efficiency through comprehensive numerical experiments.

==> tables/bdPerfCableE.csv <==
nsub,hs,ItsEp2,ItsEp3,ItsEp4,IDofsEp2,IDofsEp3,IDofsEp4,TsetEp2,TsetEp3,TsetEp4,TprecEp2,TprecEp3,TprecEp4,TapplEp2,TapplEp3,TapplEp4
4,0.236411303219005,40,45,49,8100,14580,23814,0.6599736105,0.2914326105,0.3155966105,0.1819354835,0.2353564835,0.5216614835,0,0,0
8,0.106339793986275,45,48,50,52488,72900,98010,0.4022366105,0.4326986105,0.4987266105,0.4781884835,1.3524064835,4.1241484835,0,0,0
16,0.0506155172281078,48,49,50,374544,446148,526338,0.6644916105,0.8014326105,0.9154616105,4.2987214835,13.8291314835,33.9573464835,0,0,0
32,0.024713515197625,49,49,50,2822688,3089988,3373650,1.3545156105,1.5669881105,1.8020346105,39.4960224835,112.3113969835,264.6579824835,0,0,0
64,0.0122133365836032,49,$*$,$*$,21902400,0,0,3.1376296105,0,0,341.9201924835,0,0,0,0,0


==> tables/bdPerfDGITERvol5slE.csv <==
nsub,hs,ItsEp2,ItsEp3,ItsEp4,IDofsEp2,IDofsEp3,IDofsEp4,TsetEp2,TsetEp3,TsetEp4,TprecEp2,TprecEp3,TprecEp4,TapplEp2,TapplEp3,TapplEp4
4,1.24276689856648,20,23,28,21600,35280,104280,0.345200643,0.367460643,0.392323643,0.19179772,0.33137472,1.73090272,0,0,0
8,0.629798805557814,24,26,29,108000,145200,300600,0.493140643,0.559804643,0.635182643,0.48635472,1.63507872,8.81606572,0,0,0
16,0.316828723732118,26,29,30,660960,779760,1211640,0.833072643,0.970514643,1.092648643,4.19271972,14.71108872,47.92542672,0,0,0
32,0.158845827303695,28,30,$*$,4577760,4998000,0,1.561669143,1.814688643,0,37.83900872,111.22741972,0,0,0,0
64,0.0795303427804376,29,$*$,$*$,33976800,0,0,3.647726643,0,0,316.03519272,0,0,0,0,0


==> tables/bdPerfITERvol2slE.csv <==
nsub,hs,ItsEp2,ItsEp3,ItsEp4,IDofsEp2,IDofsEp3,IDofsEp4,TsetEp2,TsetEp3,TsetEp4,TprecEp2,TprecEp3,TprecEp4,TapplEp2,TapplEp3,TapplEp4
4,1.24276689856648,57,68,97,6725,11406,36084,0.4174656455,0.2878816455,0.1560806455,0.1188846455,0.4603006455,3.6992486455,0.0021176455,0.0018646455,0.0035946455
8,0.629798805557814,67,79,96,37305,50850,108536,0.1965936455,0.2219116455,0.2530696455,0.7916116455,3.0121446455,14.8047586455,0.0033296455,0.0043656455,0.0086636455
16,0.316828723732118,77,91,103,244001,289098,454272,0.3385536455,0.3940356455,0.4497746455,6.8621686455,24.4040526455,84.9658736455,0.0175676455,0.0228556455,0.0358986455
32,0.158845827303694,88,101,111,1755633,1919130,2465168,0.6486106455,0.7470636455,0.8696236455,64.2336406455,204.8532326455,584.3176196455,0.1305716455,0.1521216455,0.1990676455
64,0.0795303427804375,96,107,$*$,13300625,13922106,0,1.4822366455,1.6646651455,0,587.6906026455,1674.6072916455,0,1.2578016455,1.3750166455,0


==> tables/bdPerfITERvol3slE.csv <==
nsub,hs,ItsEp2,ItsEp3,ItsEp4,IDofsEp2,IDofsEp3,IDofsEp4,TsetEp2,TsetEp3,TsetEp4,TprecEp2,TprecEp3,TprecEp4,TapplEp2,TapplEp3,TapplEp4
4,1.24276689856648,59,72,102,9880,16812,53311,0.401113636,0.214582636,0.234669636,0.200857636,0.760747636,6.056720636,0.002319636,0.002751636,0.005448636
8,0.629798805557814,69,83,99,55296,75460,161215,0.290030636,0.327557636,0.373911636,1.324008636,5.005619636,23.923655636,0.005047636,0.006619636,0.013608636
16,0.316828723732118,79,93,106,363664,431028,677503,0.498300636,0.576197636,0.649609636,10.859403636,37.939314636,136.760121636,0.027530636,0.034412636,0.055026636
32,0.158845827303694,89,103,114,2624688,2869396,3686143,0.917379636,1.059124636,1.215225636,96.034614636,316.146592636,924.188069636,0.196038636,0.227703636,0.300366636
64,0.0795303427804375,97,$*$,$*$,19917040,0,0,2.100360636,0,0,893.800033636,0,0,1.899619636,0,0


==> tables/bdPerfITERvol4slE.csv <==
nsub,hs,ItsEp2,ItsEp3,ItsEp4,IDofsEp2,IDofsEp3,IDofsEp4,TsetEp2,TsetEp3,TsetEp4,TprecEp2,TprecEp3,TprecEp4,TapplEp2,TapplEp3,TapplEp4
4,1.24276689856648,62,74,104,13035,22218,70538,0.2605196585,0.2783866585,0.3036686585,0.3184036585,1.0729606585,9.6431706585,0.0036576585,0.0036146585,0.0069946585
8,0.629798805557814,71,85,101,73287,100070,213894,0.3772456585,0.4243286585,0.4753896585,1.9332786585,7.6284326585,36.4366946585,0.0065116585,0.0086266585,0.0177166585
16,0.316828723732118,80,94,107,483327,572958,900734,0.6340266585,0.7350166585,0.8355996585,16.2129746585,51.3642686585,205.1748996585,0.0368166585,0.0452726585,0.0735596585
32,0.158845827303695,89,103,$*$,3493743,3819662,0,1.2076506585,1.3951476585,0,145.5311086585,461.3501716585,0,0.2609126585,0.3000256585,0
64,0.0795303427804376,97,$*$,$*$,26533455,0,0,2.8068446585,0,0,1333.5319286585,0,0,2.5595841585,0,0


==> tables/bdPerfITERvol5slE.csv <==
nsub,hs,ItsEp2,ItsEp3,ItsEp4,IDofsEp2,IDofsEp3,IDofsEp4,TsetEp2,TsetEp3,TsetEp4,TprecEp2,TprecEp3,TprecEp4,TapplEp2,TapplEp3,TapplEp4
4,1.24276689856648,62,75,106,15775,27030,86135,0.3426566345,0.3694176345,0.3968756345,0.4235946345,1.4517696345,11.1363486345,0.0046326345,0.0048006345,0.0093816345
8,0.629798805557814,71,85,101,89955,123050,263395,0.4948066345,0.5591296345,0.6394556345,2.3465686345,9.0097346345,42.1093546345,0.0087206345,0.0114706345,0.0240766345
16,0.316828723732118,81,96,108,598315,709650,1116155,0.8270086345,0.9649816345,1.0997796345,19.2689036345,65.2392896345,236.3341506345,0.0483026345,0.0620566345,0.0952386345
32,0.158845827303695,90,103,$*$,4345275,4751330,0,1.5821636345,1.8318356345,0,169.2242826345,522.9584216345,0,0.3330466345,0.3866956345,0
64,0.0795303427804376,97,$*$,$*$,33082075,0,0,3.6134706345,0,0,1498.8515396345,0,0,3.2518026345,0,0


==> tables/bdPerfITERvolPtc2E.csv <==
nsub,hs,ItsEp2,ItsEp3,ItsEp4,ItsEp5,IDofsEp2,IDofsEp3,IDofsEp4,IDofsEp5,TsetEp2,TsetEp3,TsetEp4,TsetEp5,TprecEp2,TprecEp3,TprecEp4,TprecEp5,TapplEp2,TapplEp3,TapplEp4,TapplEp5
4,1.20826487027617,11,13,17,21,540,882,2607,5580,0.0309206655,0.0236796655,0.0316316655,0.0337546655,0.0023286655,0.0127336655,0.0410806655,0.1331056655,9.76655e-05,0.000101263,0.000186107166666667,0.0003976655
8,0.617321626498987,14,16,19,22,2700,3630,7515,13224,0.0125616655,0.0467186655,0.0158006655,0.0175376655,0.0125506655,0.0395656655,0.1441186655,0.5068276655,0.0001684405,0.0002255695,0.0004506655,0.0007827305
16,0.311295829264605,16,19,21,23,16524,19494,30291,44064,0.0207396655,0.0241306655,0.0283136655,0.0310646655,0.0752456655,0.2763066655,0.9953776655,2.6203106655,0.0009042305,0.0011876655,0.0018856655,0.0027616655
32,0.156277235323204,19,21,23,24,114444,124950,159939,200208,0.0396116655,0.0456736655,0.0523216655,0.0594126655,0.8397066655,2.4777786655,7.3750726655,16.9506716655,0.0069186655,0.0079736655,0.0103716655,0.0135826655
64,0.0782901003118012,22,23,24,24,849420,888822,1013667,1148400,0.0891346655,0.1017866655,0.1166136655,0.1335726655,8.3119046655,23.3694866655,58.9708166655,118.7687646655,0.0731136655,0.0770516655,0.0869986655,0.1030626655
128,0.0391816992726667,23,24,$*$,$*$,6540300,6692790,0,0,0.3155076655,0.3311716655,0,0,74.9432216655,203.0835436655,0,0,0.6784986655,0.7364886655,0,0


==> tables/fdPerfCableE.csv <==
nsub,hs,ItsEp2,ItsEp3,ItsEp4,IDofsEp2,IDofsEp3,IDofsEp4,TsetEp2,TsetEp3,TsetEp4,TprecEp2,TprecEp3,TprecEp4,TapplEp2,TapplEp3,TapplEp4
4,0.236411303219005,20,22,24,8100,14580,23814,1.885941678,1.932016178,2.002165178,0.290515306,0.235130306,0.375324306,0,0,0
8,0.106339793986275,24,27,30,52488,72900,98010,2.907963178,3.229671678,4.504251678,0.338369306,0.754026306,2.644007306,0,0,0
16,0.0506155172281078,30,35,37,374544,446148,526338,7.479480678,15.783846678,31.570519678,2.699642306,9.970766306,23.564743306,0,0,0
32,0.024713515197625,39,43,47,2822688,3089988,3373650,58.412151678,134.897053678,266.496676678,30.790877306,89.274706306,210.880055306,0,0,0
64,0.0122133365836032,47,$*$,$*$,21902400,0,0,494.241056678,0,0,279.212436306,0,0,0,0,0


==> tables/fdPerfDGITERvol5slE.csv <==
nsub,hs,ItsEp2,ItsEp3,ItsEp4,IDofsEp2,IDofsEp3,IDofsEp4,TsetEp2,TsetEp3,TsetEp4,TprecEp2,TprecEp3,TprecEp4,TapplEp2,TapplEp3,TapplEp4
4,1.24276689856648,9,10,11,21600,35280,104280,2.114614619,2.288315619,2.845011619,0.25765376,0.28025276,1.21358876,0,0,0
8,0.629798805557814,10,10,11,108000,145200,300600,3.378790619,5.280979619,8.530105619,0.40148076,1.13097576,5.80635776,0,0,0
16,0.316828723732118,10,12,12,660960,779760,1211640,13.509267619,30.324198619,58.672294619,2.83032576,9.67677876,30.06943476,0,0,0
32,0.158845827303695,12,12,$*$,4577760,4998000,0,108.048141619,263.552706619,0,25.49525276,73.04018726,0,0,0,0
64,0.0795303427804376,12,$*$,$*$,33976800,0,0,901.631770619,0,0,210.66561826,0,0,0,0,0


==> tables/fdPerfITERvol2slE.csv <==
nsub,hs,ItsEp2,ItsEp3,ItsEp4,IDofsEp2,IDofsEp3,IDofsEp4,TsetEp2,TsetEp3,TsetEp4,TprecEp2,TprecEp3,TprecEp4,TapplEp2,TapplEp3,TapplEp4
4,1.24276689856648,49,59,85,6725,11406,36084,0.9293196735,1.0714706735,1.2495606735,0.3743396735,0.7357016735,3.8363291735,0.0212626735,0.0073636735,0.0108616735
8,0.629798805557814,50,60,73,37305,50850,108536,1.5732011735,2.3787296735,3.8133431735,0.9774586735,2.8448676735,12.3712406735,0.0099156735,0.0118706735,0.0198426735
16,0.316828723732118,52,62,73,244001,289098,454272,5.9041246735,13.4189346735,25.1658936735,5.7051616735,18.2323776735,62.6741306735,0.0357846735,0.0427636735,0.0632706735
32,0.158845827303694,55,65,74,1755633,1919130,2465168,45.9965596735,109.1782046735,217.8615436735,42.9133906735,137.1906466735,412.0350236735,0.1899746735,0.2299016735,0.2934846735
64,0.0795303427804375,56,68,$*$,13300625,13922106,0,383.1433196735,938.3712096735,0,373.6855716735,1065.7093226735,0,1.6528566735,1.8019186735,0


==> tables/fdPerfITERvol3slE.csv <==
nsub,hs,ItsEp2,ItsEp3,ItsEp4,IDofsEp2,IDofsEp3,IDofsEp4,TsetEp2,TsetEp3,TsetEp4,TprecEp2,TprecEp3,TprecEp4,TapplEp2,TapplEp3,TapplEp4
4,1.24276689856648,52,62,92,9880,16812,53311,1.878196167,2.068418667,2.297733667,0.435568667,1.078620667,6.497650667,0.025700667,0.007631667,0.010823667
8,0.629798805557814,54,65,78,55296,75460,161215,3.417993667,3.847194167,6.102559667,1.438413667,4.283829167,19.861985667,0.010223667,0.012147667,0.020839667
16,0.316828723732118,55,66,77,363664,431028,677503,9.251262667,19.605040667,36.359294667,8.469661667,32.535612667,100.745214667,0.037871667,0.046611667,0.069547667
32,0.158845827303694,55,66,79,2624688,2869396,3686143,66.548424667,161.660393667,330.859451667,65.517839667,230.780491667,730.733586667,0.229784667,0.268346667,0.372109667
64,0.0795303427804375,58,$*$,$*$,19917040,0,0,542.286292667,0,0,617.056378667,0,0,2.175689667,0,0


==> tables/fdPerfITERvol4slE.csv <==
nsub,hs,ItsEp2,ItsEp3,ItsEp4,IDofsEp2,IDofsEp3,IDofsEp4,TsetEp2,TsetEp3,TsetEp4,TprecEp2,TprecEp3,TprecEp4,TapplEp2,TapplEp3,TapplEp4
4,1.24276689856648,53,65,96,13035,22218,70538,1.9905876185,1.9298946185,2.6982176185,0.6274446185,1.4194276185,8.0870106185,0.0283886185,0.0105266185,0.0147636185
8,0.629798805557814,55,66,82,73287,100070,213894,2.7956716185,4.2989296185,6.8230316185,1.8066096185,6.0794726185,28.4255056185,0.0141196185,0.0168266185,0.0289846185
16,0.316828723732118,55,67,79,483327,572958,900734,11.1960556185,24.3461006185,47.5383396185,11.4130226185,38.9101876185,135.7969576185,0.0524656185,0.0642856185,0.0980906185
32,0.158845827303695,56,68,$*$,3493743,3819662,0,86.3991616185,210.7737086185,0,86.7430396185,289.8460266185,0,0.3126486185,0.3668686185,0
64,0.0795303427804376,59,$*$,$*$,26533455,0,0,727.5516736185,0,0,751.6729686185,0,0,2.9685376185,0,0


==> tables/fdPerfITERvol5slE.csv <==
nsub,hs,ItsEp2,ItsEp3,ItsEp4,IDofsEp2,IDofsEp3,IDofsEp4,TsetEp2,TsetEp3,TsetEp4,TprecEp2,TprecEp3,TprecEp4,TapplEp2,TapplEp3,TapplEp4
4,1.24276689856648,54,65,95,15775,27030,86135,2.2172676345,2.3890176345,2.7672191345,0.8144826345,1.8426516345,11.1415916345,0.0458076345,0.0132826345,0.0186626345
8,0.629798805557814,56,67,84,89955,123050,263395,3.4504666345,5.3532296345,8.5233376345,2.4302066345,7.6065406345,35.6845896345,0.0178696345,0.0213976345,0.0374596345
16,0.316828723732118,56,68,81,598315,709650,1116155,13.5519656345,30.2760336345,59.7382196345,14.3579016345,48.8978316345,179.6919646345,0.0666196345,0.0820546345,0.1230746345
32,0.158845827303695,57,68,$*$,4345275,4751330,0,104.3616646345,261.1719996345,0,108.9841306345,360.4114286345,0,0.3950116345,0.4632846345,0
64,0.0795303427804376,59,$*$,$*$,33082075,0,0,901.4143996345,0,0,942.6780606345,0,0,3.7026896345,0,0


==> tables/fdPerfITERvolPtc2E.csv <==
nsub,hs,ItsEp2,ItsEp3,ItsEp4,ItsEp5,IDofsEp2,IDofsEp3,IDofsEp4,IDofsEp5,TsetEp2,TsetEp3,TsetEp4,TsetEp5,TprecEp2,TprecEp3,TprecEp4,TprecEp5,TapplEp2,TapplEp3,TapplEp4,TapplEp5
4,1.20826487027617,8,9,10,10,540,882,2607,5580,0.100519691,0.116503691,0.161441691,0.104904691,0.006010691,0.015265691,0.014857691,0.075064691,0.000358691,0.000332756,0.000429111,0.000617756
8,0.617321626498987,9,9,10,10,2700,3630,7515,13224,0.149065691,0.153773691,0.233433691,0.382367691,0.007628691,0.043025691,0.090930691,0.266651691,0.000393777666666667,0.000455444333333333,0.000715256,0.001124691
16,0.311295829264605,9,10,10,10,16524,19494,30291,44064,0.377333691,0.843854691,1.661617191,2.905316691,0.049648691,0.178367691,0.549843691,1.390218691,0.001221691,0.001570691,0.002383691,0.003399691
32,0.156277235323204,10,10,11,11,114444,124950,159939,200208,2.862402691,6.949863691,13.403132691,23.432467691,0.454381691,1.371195691,3.948290691,8.776150691,0.008055691,0.009181691,0.012087691,0.016340691
64,0.0782901003118012,10,11,11,11,849420,888822,1013667,1148400,23.518323691,55.797948691,111.112399691,186.645630691,4.378399191,10.997772691,30.695066691,60.204918691,0.086154691,0.089120691,0.103644691,0.120138691
128,0.0391816992726667,11,11,$*$,$*$,6540300,6692790,0,0,193.835131691,475.683181691,0,0,44.359641691,98.410538691,0,0,0.833287691,0.874072691,0,0

